Effect of temperature on the structure of porous dust aggregates formed by coagulation

The source of high redshift dust is currently under debate. One possibility are the ejecta of pair-instability and core collapse supernovae. However, it is uncertain how much newly formed dust can survive the supernova reverse shock and be injected into the interstellar medium. We anticipate the structure of the pre-shocked dust to affect how much of it survives. Yet, the structure of dust formed in supernova is not well understood. We present three-dimensional soft-sphere, dust coagulation simulations, using sequential collisions, aimed at studying the impact of temperature and monomer size distribution on the structure of growing dust aggregates. Due to the qualitative nature of the concept of structure, there are many ways to define and quantify it, especially for an irregular aggregate. Thus, we test eight metrics commonly used in the literature in order to compare the aggregate properties as well as the strengths and weaknesses of the metrics themselves. Our findings show that higher temperatures result in denser, more compact structures for all metrics tested. Additionally, we find that structures that coagulate from a distribution of monomer sizes are denser and more compact than structures formed from identical monomers under similar conditions. The latter finding, however, is true for all of the metrics except for the average number of contact points, which has proven to be the least reliable of the eight considered metrics.

==> gcsTableMetadata.txt <==
metric: geometric cross section
units: micrometers squared
temperature_units: K

